A Divide et Impera Approach for 3D Shape Reconstruction from Multiple Views

Estimating the 3D shape of an object from a single or multiple images has gained popularity thanks to the recent breakthroughs powered by deep learning. Most approaches regress the full object shape in a canonical pose, possibly extrapolating the occluded parts based on the learned priors. However, their viewpoint invariant technique often discards the unique structures visible from the input images. In contrast, this paper proposes to rely on viewpoint variant reconstructions by merging the visible information from the given views. Our approach is divided into three steps. Starting from the sparse views of the object, we first align them into a common coordinate system by estimating the relative pose between all the pairs. Then, inspired by the traditional voxel carving, we generate an occupancy grid of the object taken from the silhouette on the images and their relative poses. Finally, we refine the initial reconstruction to build a clean 3D model which preserves the details from each viewpoint. To validate the proposed method, we perform a comprehensive evaluation on the ShapeNet reference benchmark in terms of relative pose estimation and 3D shape reconstruction.

==> results/chamfer_noise_pose.dat <==
0,3.823	
5,3.831	
10,3.858	
20,3.942	
30,4.041

==> results/chamfer_num_views.dat <==
3,4.313
4,4.014
5,3.843
7,3.792
8,3.780
10,3.767
15,3.755		
20,3.752

==> results/chamfer_number_of_views.dat <==
3,4.313
4,4.014
5,3.843
7,3.792
8,3.780
10,3.767
15,3.755		
20,3.752

==> results/pose_optimization.dat <==
0,0.0
5,0.1	
10,0.1
15,0.1
20,0.1
25,0.1
30,0.1
35,0.1
40,0.1
45,0.1
50,0.1

==> results/refiner_noisy_poses.dat <==
0,0.635
5,0.633
10,0.625	
20,0.607
30,0.588
